PSR B0943+10: Mode Switch, Polar Cap Geometry, and Orthogonally Polarized Radiation

As one of the paradigm examples to probe into pulsar magnetospheric dynamics, PSR B0943+10 (J0946+0951) manifests representatively, showing mode switch, orthogonal polarization and subpulse drifting, frequently studied below 600 MHz. Here both integrated and single pulses are studied at a high frequency (1.25 GHz) with FAST. The mode switch is studied using a profile decomposition method. A phase space evolution for the pulsar's mode switch shows a strange-attractor-like pattern. The radiative geometry is proposed by fitting polarization position angles with the rotating vector model. The pulsar pulse profile is then mapped to the sparking locations on pulsar surface, and the differences between the main pulse's and the precursor component's radiative processes may explain the X-ray's synchronization with radio mode switch. Detailed single pulse studies on B0943+10's orthogonally polarized radiation are presented, which may support for certain models of radiative transfer of polarized emission. Especially, the difference in OPMs' circular polarization might reflect the cyclotron absorption in pulsar magnetospheres. B0943+10's B and Q modes evolve differently with frequency and have different proportions of orthogonal modes, which indicates possible magnetospheric changes during mode switch. For Q mode pulse profile, the precursor and the main pulse components are orthogonally polarized, and are probably originated from different depths in the magnetosphere. The findings could impact significantly on pulsar electrodynamics and the radiative mechanism related.

==> reply_to_editor_reviewer.txt <==
Dear Editor,

Thank your for taking care of our manuscript. We appreciate the helps and suggestions from the referee. We have revised the manuscript accordingly. It will be great, if you could help to forward our reply and manuscript to the referees. More details can be found attached to the current letter.

Best regards,

Authors


Dear Reviewer,

Thanks a lot for the referee's report, which reminds us of many shortcomings of our manuscript. As you will see below and in the following submission, we've made a major revision on our manuscript (blue parts are newly added, red parts including delete lines are deleted). A clean version is also attached.

First we'd like to state that we've made re-processing of our data in the last two months, and the main progress is that we've done timing on all 4 epochs' data together. Previously, timing was done separately for 4 epochs. Although this re-timing does not affect our results significantly, it does causes minor differences in some values we obtain through our work, for example, the rotation measure (RM) for 4 epochs. We've rearranged and re-drawn all the figures in the manuscript.

Another thing is that vast changes have been made on the Discussion (Section 4). We've deleted some statements that lack convincement. Also some paragraphs and sentences have been rearranged to be more readable. After some further analysis, the discussion on the OPMs and circular polarization is adjusted, too.

We'd like to mention that in the 1st version manuscript, the total integrated profiles in Figure 16's lowest panel and Figure 17's left plot's lowest panel had some mistakes. And the number of PPM of Q mode's "HIGHLY POLARIZED PULSE BIN" in Table 2 was not correct (though this doesn't change the conclusion, as you'll see in the new version).

After our initial manuscript was posted on arxiv, Prof. Sandro Mereghetti contacted us and provided some points on B0943+10's X-ray properties. We'd like to thank him in our acknowledgement part. We also want to thank the anonymous reviewer for giving us many suggestions.

On referee's points:

###########################################
"The paper is based on new observations on the famous drifter PSR B0943+10, made using the FAST telescope, and reports study of the profile and polarization mode switchings, as well as estimation of viewing geometry.

Firstly, the authors are to be congratulated on observing this pulsar at such a high frequency. This observation is significant since it was difficult to see it's emission above 1GHz even from Arecibo, understood as due to our beginning to miss its narrow beam at such high frequencies. Intriguingly, the authors appear to be unaware of this significance of their observations, unless some earlier publication on these data notes the importance. It would have been useful to know the observed intensity, and it's implication for the radio spectrum of this pulsar."
###########################################
[1] Our manuscript is the first paper on these data. We've emphasized the observation frequency in our Abstract and the second paragraph of Introduction.


###########################################
The idea of decomposition/modelling of partially averaged profiles as possible superposition of the two profile modes forms the theme of first and the major part of this paper. Given the various ways even the partially-integrated profiles may deviate from the long-term average profile in for a given mode, the expectation of disentangling the superposition may be naive, but may still be considered as fair. What is not correct, however, is blindly apply this procedure without any realistic and physically motivated constraints on the so-called eigen profiles. For example, the authors do not seem to be concerned to see the Stokes-I eigen profiles having -ve excursions. Such decompositions are meaningless, and raise basic doubts about both rationale and utility of the results and related discussion.
###########################################
[2] Actually, we have had mentioned the minus values, "eigen modes being not physical" in our initial version of manuscript, in Section 4.1's first paragraph (line 225-233). In our new manuscript, we move the emphasis to the end of Section 2.1.2. As you've pointed out, there is no physical constraint. So our purpose of doing that decomposition is to just find a mathematical way to describe the profile evolution, especially the mode switch. (i) we've added a Figure 1 to show how our eigen modes are related to the real profile: the "minus" intensity represents a trend of intensity decreasing, and we do not use the eigen modes directly as real pulse components through out the whole paper; (ii) 4 epochs' profiles' decomposition results are rearranged into Figure 5,6,7,9. The decomposition is useful to judge whether there is a mode switch, directly by the plot (wp1) —— if there is mode switch, two distinct patches of weights will appear; (iii) as is also pointed out in Section 4.1's first paragraph of our initial manuscript, eigen modes also reflect a reported phenomena which is the anti-correlation between precursor and main pulse's intensity. We've moved them into new version's Result part, in Section (3.1.1).


#############################################
Lots of figures and profiles are presented, but apart from being impressed with the basic quality of data from FAST, there is not much gained in understanding from either the analysis or discussion in the paper.
#############################################
[3] Thank you for your critcism. We've reduced and rearranged all the plots to make the paper more smooth. Some analysis and discussion are rewritten, too. Besides, we believe that a more detailed Introduction part in our new version will help to the understanding of our paper.


#############################################
The estimation of viewing geometry does not appear robust, it is hoped that the authors are aware that value of the inclination angle alpha is often relatively poorly constrained by the polarization PA sweep. There is no clear discussion/mention of the observed maximum sweep rate of PA, which would indicate |sin(alpha)/sin(beta)| ratio. How does their estimate compare with indications from those at other frequencies?
#############################################
[4] Our initial alpha and beta values are derived from RVM least-square fitting of the PA curve. In our new version, we've added more details of our geometry fitting process, including a least chi2 map of the alpha-beta values (Figure 10 (ii)), and a comparison of |sin(alpha)/sin(beta)| with the values from previous work (see Table 2, frequencies are also presented). This part of results are shown in Section (3.2.1).


#############################################
Finally, these are some attempts to comment on the emission heights, playing with gamma and radius of curvature, particularly in the context of the vivid precursor component that the data in one of the mode show. The discussion lacks rigour, clarity and coherence, and hence very confusing.
#############################################
[5] Part of the confusion may comes from how we estimate the heights and the gammas. In the new manuscript we've added a Section (2.2) (also a plot (i) in Figure 11) to introduce how we've done our radiation mapping and height & gamma estimation. Besides, revision has been made on Section (4.2) to make the discussion better. We should also explain the mothed here.

#############################################
It is not clear at this stage if the authors would see the key shortcomings in their analysis and may wish to perform reanalysis of their fine pulse sequences in view of above comments and suggestions below.

The paper appears too long for the value of information and understanding it is likely to contribute to, even after suggested revisit. The apparent length may be largely due to a large number of figures.

In summary, despite seemingly impressive observation/data on this special pulsar, the present manuscript does not provide basis to warrant positive consideration in its present form. [However, it can be hoped that at least the more experienced co-authors may appreciate the key issues that are pointed out in this report, and may effect usefully reanalysis and a major revision that appears essential, before further consideration.]
#############################################
[6] As we've mentioned above, figures are rearanged, and the pulses are reanalyzed. Vast revision has been made on the whole text.


#############################################
0) Abstract:
It would be appropriate to mention the observing frequency suitably in the abstract text.
#############################################
[7] We've mentioned in our new manuscript.


#############################################
1) Table 1: The RM seems to change significantly. Any insight on this variation ?
#############################################
[8] We divide the RM values into RM from ionosphere and RM from interstellar medium based on ionosphere data, in the first paragraph of Secion 2 and Table 1 of our new manuscript. The RM variation is largely due to the ionosphere's variation. The residual variation may also come from the errors in RM fitting and ionosphere modelling.


#############################################
2) Line 102:
What are the h and the undefined other functions (with delta as its coefficient) supposed to represent ? Do the various coefficients and Stokes I profiles have any physically meaningful constraints ? ...such as positivity.
#############################################
[9] The function f,g,h,k... are eigen mode profiles, and the Greek alphabets alpha, beta, gamma, delta represents their mixture weights (we emphasize this again in our new manuscript's Section 2.1.2). There's no positivity constraints on Stokes I profiles of the eigen modes because as we've mentioned in reply [2], the eigen modes we calculate are mathematical, but representing some certain changes happen on profiles. For example, in Figure 1 of our new manuscript, the negative parts in p2 profile means a trend of becoming narrow for the main pulse.


#############################################
3) Lines 112-126:
One wonders why these two sets noted to be strictly adhering to Q and B modes respectively are not used to estimate f and g profiles, or at least tested for purity of respective modes. This would have helped to build confidence in the decomposition procedure employed here, as well as provide a credible basis for de-compositions of rest of the sequences.
#############################################
[10] Thanks for the nice suggestion. We've made decomposition on these two sets of pure Q and B mode in our new manuscript. Results are shown in Figure 5 and 6. The eigen profiles and their weights are consistent with our statement that they do not contain mode switch.


#############################################
4) Lines 127-129:
If indeed an extra new component, does it appear in the average profile ? After this mention, intriguingly, this claimed new component is not probed further.
#############################################
[13] We've removed the contents on the extra new component from our abstract and discussion because we think (also as we've had pointed out in the old manuscript in Lines 238-241) it's more likely to be one of the two components discovered under lower frequency bands. It doesn't appear in the average profile clearly. In our new manuscript we just make some statements on this component in Section 3.1.2 and in the first paragraph of Section 3.3.

#############################################
5) Figure 1 captions and all other places:
Please call the sets 1,2,3,4 or a,b,c,d ... or something as simple... it is difficult to note and follow the dates as set identifiers to cross refer.
#############################################
[12] Thanks for the reminder. We've marked the four epochs in Table 1, and use just (a)(b)(c)(d) to call them in our new manuscript.


#############################################
6) Figure 1 caption:
What is the motivation for examining EA ?
In any case, this term should be defined in main text as well.
Doesn't it relate to latitude on the Poincare sphere ?
or simply the circular fraction of the polarized intensity ?
What is the origin of the factor 0.5 in the equation defining EA?
#############################################
[13] The motivation for examining EA, as well as the definitions of EA and PA (Equation 13,14) has been written in the first paragraph in Section 3 of our new manuscript. It represents both the latitude angle of Poincare sphere and the circular fraction. EA & PA give a complete view of the polarization's evolution with phase. For example the EA panel in Fig. 2 says that the polarization state is hovering at a nearly fixed angle above the QU plane, while moving azimuthally because of the change of PA. It is not possible to infer this information by eye from the traditional profiles of L and V shown in the bottom panel with only PA curve.

The factor 0.5 comes from the relations between intensity and field amplitude: I = E^2 (refer to Rybicki & Lightman 1979 for example). When doing sin(x)^2 or cos(x)^2, here comes sin(2x) and cos(2x).


#############################################
7) Figure 2 caption:
which set data is shown here? Please mention in caption as well.
#############################################
[14] This figure has been rearranged into Figure 3 in our new manuscript, where waterfall plots of epoch (b) and (c) are presented.


#############################################
8) Figure 3 and its caption; last lines ..."A peak at ...." Is the artefact removable, via proper processing ? At least you may display a zoomed version to show the real modulation feature, instead of on a presently compressed scale.
#############################################
[15] We tried some different ways of drawing the plot, but at present fail to remove the peak. So we display the zoomed versions to show the real modulation feature, in Figure 4 in our new manuscript.


#############################################
9) Line 176:
Authors should explain, at least briefly, what exactly is being done, even if these methods were now in routine use.
#############################################
[16] We've added a Section 2.2 to give a introduction on our mapping method, where several related concepts are also introduced, in our new manuscript.


#############################################
10) Lines 180+: text before eq. 14 :
There is a complete disconnect and internal inconsistency between these arguments and the beta value the authors report. Authors are encouraged to bring in due clarity and consistency.
#############################################
[17] The estimation of alpha beta provides parameters for mapping the radiation onto the polar cap region. We've rearranged the sections to present the RVM fitting and the polar cap mapping separately in 3.2.1 and 3.2.2, and leave the single pulses' results in 3.3.


#############################################
11) Right panels in Figures 5 and 10: showing
alpha vs beta coefficients:
Authors do not say what is to be expected in such tracks, nor comment on what is observed.
#############################################
[18] The alpha v.s. beta plots are drawn mainly to judge whether there is a mode switch. In our new manuscript, we emphasize those "wp1" plots when analyzing the profile evolution of the 4 epochs, i.e. Section 3.1.1-3.1.4.


#############################################
12) Top entries in Table 2:
How high a polarization %age is considered as high ? Is some depolarization happening due to partially integrated profiles ...... about 100 are added by default, before the described further analysis ? What exactly are we expected to appreciate from the summary in Table 2?
#############################################
[19] In the initial version, we only explained the "highly polarized" in the main text (Line 213-214) ---- but we confused the concept "highly polarized" with "having significant polarization", indeed. Small standard deviations (sigma) of PA and EA just mean high L/sigma_L and V/sigma_V. We've added the criteria to Table 2 (now labeled as Table 3)'s label, and we've corrected our expressions from "highly polarized" to "with significant polarization". The result and discussion on Table 2 are rearranged in our new manuscript in Section 3.3's forth paragraph. Table 2 (now labeled as Table 3) is mainly used to show that OPM proportions change significantly for B and Q modes.


#############################################
13) Line 205: "... we swing..."
One presumes that RVM swing is removed.
Simple clarifying statements would do better.
#############################################
[20] We've revised our statements in the third paragraph "In order to figure out ..." of Section 3.2.2, in our new manuscript.


#############################################
14) Lines 213-214:
Need revision.
#############################################
[21] It's revised in our new version.


#############################################
15) There are misspellings in some places...
such as, In figure 15 caption; line 2: "filed"
#############################################
[22] Thanks for pointing out. We've corrected them.


#############################################
16) Figure 17 (caption, last line)
What is the rationale for this selection, and how does the distribution look without effecting this selection ?
#############################################
[23] It's to make sure that all presented points are from pulse bins with significant polarization, and to make sure the OPMs we present is reliable. If without this selection, the L/I, PA, EA subplots will almost be filled with colored dots, where OPMs are buried in the PA and EA dots with actually very large errorbar.


#############################################
17) Figure 18 caption:
Confusing caption. Need to say what the three columns correspond to... pulse numbers would be useful to refer to, and if belonged to any particular mode.
#############################################
[24] We've revised this figure in our new manuscript (named Figure 13 now). The pulses are presented just to show as some examples of single pulses exhibiting OPMs, as is mentioned in the main text (at the beginning of Section 3.3).


#############################################
18) Figure 20 Caption:
Required revision... reversed axis tags in caption?
#############################################
[25] We think that Figure 20 and 21 (in old manuscript) doesn't contain more information beyond Figure 12, 14 and Table 3 (in new manuscript), so we remove them from our manuscript.


#############################################
19) Lines 296-298:
Are the authors implying that circular polarization is a result of some propagation effects ? Needs due explanation/elaboration.
#############################################
[26] We've revised our statement here. Our purpose is not to understand the circular polarization origin of the precursor, but try to give some explanations on the precursor's being highly linearly polarized.


#############################################
20) references:
Authors are suggested to look at much relevant work of Bilous (2018, A&A 616, A119) on this interesting pulsar.
#############################################
[27] Thanks for the suggestion. We've read the paper and cite it to make our introduction and discussion on the geometry parts better.

==> reply_to_editor_reviewer_2.txt <==
Dear Editor,

Thank your for taking care of our manuscript. We appreciate the helps and suggestions from the referee. We have revised the manuscript accordingly. It will be great, if you could help to forward our reply and manuscript to the referees. More details can be found attached to the current letter.

Best regards,

Authors


Dear Reviewer,

Thanks a lot for the report again. We've done revisions on our manuscript according to your advice.

On referee's points:

###########################################
"The authors have revised their manuscript extensively, partly in response to my earlier comments, and I have gone through their item-wise reply, as well as the revised version.

The authors mention about reprocessing of of their data, as reflected in the revision, which according to them does not alter their results significantly.
The revision shows welcome improvement from the earlier version, some material is removed which helps towards reducing the ms size, some figures+text are revised, some mistakes that the authors themselves noticed are corrected, but the key issues still remain largely to be addressed duly, despite the related comments having been replied to.

In addition, the manuscript still has text that uses non-standard terms, and in parts has not-easy-to-read or rather awkward constructs (compounded by the former issue), which (at least the latter issue) can in principle be eased out in copy-editing stage, hopefully."
###########################################
[1] We've checked the manuscript more times and have compared it with some other published papers on pulsar radiation, according to which we've improved our language and sentence constructions. We've also corrected some non-standard terms.


###########################################
The manuscript is now seen to focus on
a) profile mode changes, their detection via search/decomposition and analysis with eigen profiles;
b) polarisation, viewing geometry estimation, implications of presented estimates;
c) tracing the observed emission to regions within the polar cone, and in turn to field lines anchored in polar-cap frame.


Starting with what is presently the most important issue, i.e. relating to a):

In my earlier input, there was a suggestion to use the pure mode profiles as basis profiles from decomposition of mixed mode sequences. Although the authors have missed the basic point, they have now instead shown results of their eigen profile based decomposition for the sets A and D, which happen to be pure mode sequences. Fortunately, this makes it easy to now draw their attention in general to the basic shortcoming of the methodology they have adopted or wish to advance, and in particular to the wr1 panels in Figures 5 and 6. Now the natural question is should one take the variations seen in the ratio sequence as indicators of mode switching, particularly given the magnitude of the ratio is comparable to those for mixed-mode sequences (wr1 in Figure 7)? It is easy to argue that if correct procedure were to be used,the wr1 panels for pure sequences should be expected to instead show values rather closer to one of the two well separated ratio states seen in Figure 7 (wr1). The reason for the large variation presently seen in wr1 (Fig.s 5,6) is that eigen profile searches are freshly made (separately) for these pure sequences, instead of using the same eigen profiles found from mixed-mode sequences. It is important to use same eigen profiles for all the four sets, which can be taken from search result of mix-mode sequences, or by searching for them using all the four sets together.

Overstepping a bit for the benefit of possible resolution, I am led to suggest the following path to use the pure mode average profiles, say, B and Q, to construct eigen profiles, say, f and g, which should have the property of mutual orthogonality. For this, one should scale the B and Q profiles appropriately so as to make the integral of squares of each profiles equal (i.e. summation of Q^2 = summation of B^2). Then the eigen profiles are given by simple linear combinations of the basis profiles, i.e. f = B+Q; g= B-Q. Using these as common eigen profiles for all the four sets, and estimating respective sequences of alpha, beta, and wr1 should produce a coherent picture for all the sets. The wr1 will be +1 for pure B mode, and -1 for the Q mode. Note that the B an Q profiles for Stokes I, which are the basis functions, do follow positivity constraint.

For completeness, given the eigen profiles found from the search applied to mixed-mode sequences, the basis profiles can be obtained (scaled by a factor of 2) by simply adding and differencing the eigen profiles. The authors may feel free to use the suggested method to generate the eigen profiles from their pure mode profiles, if they desire and find it as a better approach.

The four eigen profiles (e.g. those shown in Figure 7) seem unnecessary, just two will suffice in the present context.
###########################################
[2] We agree with the reviewer's point that mode searching requires applying the algorithm to all the four data sets together. Then the ratio of two modes' weights could be a good indicator for mode switches. In our new manuscript, when making all 4 (wr) plots sharing the same y axis, the jumps between two distinct modes are clear. But just two modes are inadequate for describing the profile evolution. A third eigen mode shows the intensity anti-correlation between the Q mode precursor and the Q mode main pulse, which has been reported in Backus et al. 2010. All eigen profiles we show now in the manuscript are mutually orthogonal. 

We've also tried your suggestions on adopting B+Q and B-Q as eigen modes. We've discovered that after aligning B mode profile's I, L, V to Q mode profile's, and making them normalized (sum(Q^2) = sum(B^2)), the B+Q and B-Q profiles are similar to the (p1) and (p2) profiles in Figure 4 (refer to the figure "compare_decompose.png" attached). So we just keep using our original decomposition method in our manuscript. 


###########################################
In Figure 8: The spectra seems to dip in the middle range (which also may be affected by RFI excision, I suspect). Authors should comment on this aspect, whether it is an intrinsic feature or a result of improper (or missing) gain calibration. In any case, the y-axis label should be "flux density" and not "flux".
###########################################
[3] We have considered RFI excision in flux estimation. The dipping is more likely to result from scintillations, and we've commented on it in Figure 7's caption in the new manuscript. "Flux" has been corrected to "Flux Density".


###########################################
Through out the paper, it will be useful to indicate phase in degrees, instead of fraction of rotation cycle, so that the profile widths etc. can be readily compared with those in literature.
###########################################
[4] The replacement has been done through out the new manuscript.


###########################################
Now on to the aspect b):

Authors present a confusing picture of the angles relating to viewing geometry. For example, in the left panel of Figure 10, zeta is marked as if it is equal to {180 deg - (alpha+beta)}, instead of simply alpha+beta. When that is corrected, the last panel picture should also flip duly.
###########################################
[5] We've revised our text as well as the Figure on RVM fitting (Figure 8 in the new manuscript). In the old version, the derived alpha = 41.6 deg and zeta = 124.8 deg correspond to phi_0 = 180 deg but not 0 deg. When limiting phi_0 in the range (-90 deg, 90 deg) and alpha in the range (0 deg, 180 deg), we get alpha = 138.4 deg and zeta = 124.8 deg for a best fitting. With alpha + beta = zeta, beta is -13.6 deg. According to Everett & Weisberg 2001, when comparing to other literature, the values alpha = 42 deg and beta = 14 deg should be considered.


############################################
Authors should note that they have the benefit of wider phase window, compared to that at lower frequencies, over which polarization PA info is available, thanks to the precursor component.
############################################
[6] We've noted that in (3.2.1) in the new manuscript.


############################################
Regarding the best-fit viewing geometry: The values used by DR2001 appear equally consistent with the minimum chi-sq criterion, in fact DR2001 have used also the pulse-width information. In this context, authors should check consistency between their proposed viewing geometry and their observed pulse width, and should comment on spectral evolution of apparent pulse width.
############################################
[7] In the last version of manuscript we've mentioned the fact that DR2001 used the pulse-width information (in section 4.1). We've tried to investigate the profile width's spectral evolution in pure modes epoch (a) and (d), but the result shows that the evolution is not monotonic. 


#############################################
The discussion on OPM needs refining since there is too much of redundancy, and the correlation between the PA and amount/sign of the circular polarization is made to appear like new finding. Suitable revision to make the points concisely appears necessary.
#############################################
[8] We've divided Section (4.3) to (4.3) and (4.4), to make the discussion on OPM more concentrated. Some sentences and words are rearranged, too. Besides, we've re-cited the Cordes et al. 1978 (it's cited in our first version manuscript) to mention that the OPM-V relation is not a totally new discovery.


#############################################
Finally, the item c): attempts to comment on the emission heights, gammas and emission mapping to trace the anchoring foot-points on the polar cap.

The authors have made some revision in this part, however their geometrical picture is still confusing. For example, in the Figure 11(ii) it is not clear what the numbers 0.2, 0.4, 0.6... etc are supposed to denote. Also the phi is undefined, is it the rotation phase or magnetic azimuth ? If it is the former, should not the arrowed line be starting from the rotational pole and not the magnetic pole. Authors should clarify, and should also indicate/mark observer's line of sight traverse across the mapped region in the central panel.
#############################################
[9] We've clarified the issues in Figure 9's caption: 0.2, 0.4, 0.6... represent the magnetic colatitudes, and Phi means the magnetic azimuths. The traverse of LOS across the polar cap or the radiation beam (e.g. Figure 3 in Manchester 1995, Figure 20&21 in Rankin 1983) is more like a schematic diagram, because the actual LOS is not a single line but a group of parallel lines (since the pulsar is very small and located far enough from us). In Figure 9 (ii), the profile intensity is already mapped onto the polar cap, so we think that marking LOS on the plot is not needed.


##############################################
The paper appears too long for the value of information and understanding it shares.
##############################################
[10] After our revision on Section (2.1) and (3.1), some paragraphs have been deleted, and thus the paper is shorten.
